A Study of the Complexity and Accuracy of Direction of Arrival Estimation Methods Based on GCC-PHAT for a Pair of Close Microphones

This paper investigates the accuracy of various Generalized Cross-Correlation with Phase Transform (GCC-PHAT) methods for a close pair of microphones. We investigate interpolation-based methods and also propose another approach based on Singular Value Decomposition (SVD). All investigated methods are implemented in C code, and the execution time is measured to determine which approach is the most appealing for real-time applications on low-cost embedded hardware.

==> data/cpu.dat <==
CPU Method
54.057 MM
2.248 FFT01
3.569 FFT02
6.334 FFT04
11.077 FFT08
22.235 FFT16
47.427 FFT32
3.204 FFT01-QI
4.181 FFT02-QI
7.051 FFT04-QI
11.894 FFT08-QI
23.138 FFT16-QI
47.923 FFT32-QI
4.767 SVD

==> data/rsme_betaHigh-snrHigh.dat <==
RSME Method
0.075843 MM
0.296438 FFT01
0.144960 FFT02
0.091073 FFT04
0.077069 FFT08
0.075557 FFT16
0.076401 FFT32
0.089623 FFT01-QI
0.077486 FFT02-QI
0.075994 FFT04-QI
0.075847 FFT08-QI
0.075839 FFT16-QI
0.075839 FFT32-QI
0.075842 SVD


==> data/rsme_betaHigh-snrLow.dat <==
RSME Method
0.203552 MM
0.321498 FFT01
0.226685 FFT02
0.214902 FFT04
0.204960 FFT08
0.206697 FFT16
0.204697 FFT32
0.213166 FFT01-QI
0.202183 FFT02-QI
0.203934 FFT04-QI
0.203558 FFT08-QI
0.203594 FFT16-QI
0.203594 FFT32-QI
0.203729 SVD


==> data/rsme_betaHigh-snrMid.dat <==
RSME Method
0.125363 MM
0.285341 FFT01
0.157532 FFT02
0.128916 FFT04
0.123762 FFT08
0.125577 FFT16
0.126036 FFT32
0.137481 FFT01-QI
0.125497 FFT02-QI
0.125616 FFT04-QI
0.125290 FFT08-QI
0.125313 FFT16-QI
0.125303 FFT32-QI
0.125447 SVD


==> data/rsme_betaLow-snrHigh.dat <==
RSME Method
0.004247 MM
0.295182 FFT01
0.133101 FFT02
0.070696 FFT04
0.030317 FFT08
0.012485 FFT16
0.005952 FFT32
0.039959 FFT01-QI
0.005593 FFT02-QI
0.004368 FFT04-QI
0.004362 FFT08-QI
0.004368 FFT16-QI
0.004373 FFT32-QI
0.004255 SVD


==> data/rsme_betaLow-snrLow.dat <==
RSME Method
0.093949 MM
0.303290 FFT01
0.152065 FFT02
0.114067 FFT04
0.096512 FFT08
0.099115 FFT16
0.095848 FFT32
0.101603 FFT01-QI
0.092430 FFT02-QI
0.094621 FFT04-QI
0.094239 FFT08-QI
0.094286 FFT16-QI
0.094269 FFT32-QI
0.094208 SVD


==> data/rsme_betaLow-snrMid.dat <==
RSME Method
0.029329 MM
0.291327 FFT01
0.133589 FFT02
0.072666 FFT04
0.037254 FFT08
0.031610 FFT16
0.030443 FFT32
0.038330 FFT01-QI
0.028697 FFT02-QI
0.029546 FFT04-QI
0.029404 FFT08-QI
0.029407 FFT16-QI
0.029410 FFT32-QI
0.029503 SVD


==> data/rsme_betaMid-snrHigh.dat <==
RSME Method
0.023545 MM
0.298099 FFT01
0.136435 FFT02
0.070579 FFT04
0.034288 FFT08
0.024742 FFT16
0.024069 FFT32
0.045846 FFT01-QI
0.024245 FFT02-QI
0.023634 FFT04-QI
0.023584 FFT08-QI
0.023577 FFT16-QI
0.023576 FFT32-QI
0.023561 SVD


==> data/rsme_betaMid-snrLow.dat <==
RSME Method
0.119909 MM
0.305072 FFT01
0.162624 FFT02
0.134418 FFT04
0.121009 FFT08
0.124019 FFT16
0.121539 FFT32
0.127534 FFT01-QI
0.118556 FFT02-QI
0.120496 FFT04-QI
0.120206 FFT08-QI
0.120237 FFT16-QI
0.120218 FFT32-QI
0.120137 SVD


==> data/rsme_betaMid-snrMid.dat <==
RSME Method
0.052923 MM
0.295740 FFT01
0.135829 FFT02
0.080084 FFT04
0.056627 FFT08
0.055153 FFT16
0.054165 FFT32
0.061373 FFT01-QI
0.052566 FFT02-QI
0.053201 FFT04-QI
0.052953 FFT08-QI
0.052974 FFT16-QI
0.052973 FFT32-QI
0.053019 SVD

